Towards Delta Aware Training: Efficient DNN Weight Storage for Resource-Constrained FPGAs

The deployment of embedded deep neural networks on resource-constrained field programmable gate arrays (FPGAs) is challenging due to limited memory and computational capacities. We introduce a new compression technique to reduce the memory footprint by saving weights in deltas with lower bitwidth and training the network to cope with compressed deltas. Two delta schemes are investigated: consecutive deltas and deltas with a fixed-reference value. We evaluate both on the FashionMNIST data set with a multi-layer-perceptron. The results indicate that fixed-reference delta compression outperforms the consecutive variant, achieving a validation accuracy of approximately 78.6 %, with 4 bit weight deltas, representing an accuracy loss of roughly 8.3 % compared to a fixed-point network with 8 bit. Our specialized hardware accelerator with a delta-compressed multiply-and-accumulate operator compresses weights by nearly 50 % and achieves a maximum throughput of 7.992M MACs/s on an AMD Spartan-7 S15 FPGA.

==> assets/data/q2.5_d4o0_consecutive_bs512_accuracy.csv <==
epoch,training,validation
0,0.11516666666666667,0.1771
1,0.2457,0.3144
2,0.36785,0.4099
3,0.4561,0.4953
4,0.52545,0.5461
5,0.5669833333333333,0.5773
6,0.5989666666666666,0.6036
7,0.6202833333333333,0.6261
8,0.6383666666666666,0.6448
9,0.65085,0.6568
10,0.6636333333333333,0.6729
11,0.6741166666666667,0.6785
12,0.68355,0.6939
13,0.6916333333333333,0.699
14,0.6988333333333333,0.7004
15,0.70415,0.7086
16,0.7093333333333334,0.7104
17,0.7155666666666667,0.718
18,0.7200166666666666,0.7231
19,0.7221,0.7235
20,0.7270666666666666,0.7236
21,0.7314166666666667,0.7314
22,0.7345666666666667,0.7332
23,0.7367,0.7332
24,0.7383166666666666,0.7348
25,0.7403666666666666,0.7352
26,0.7434833333333334,0.737
27,0.7441333333333333,0.7388
28,0.7459833333333333,0.7403
29,0.7469,0.742
30,0.7493166666666666,0.7423
31,0.7499833333333333,0.7452
32,0.7506333333333334,0.746
33,0.75125,0.7467
34,0.7527833333333334,0.7496
35,0.7528333333333334,0.7464
36,0.7555,0.7501
37,0.7562833333333333,0.7525
38,0.7561333333333333,0.7496
39,0.7569666666666667,0.751
40,0.7560833333333333,0.7507
41,0.75715,0.7534
42,0.7576,0.755
43,0.7596,0.7543
44,0.7598166666666667,0.7537
45,0.7606666666666667,0.7542
46,0.7605833333333333,0.7565
47,0.7621666666666667,0.7544
48,0.76215,0.7532
49,0.7618833333333334,0.7562
50,0.7629,0.7554
51,0.7637833333333334,0.7589
52,0.7635833333333333,0.7555
53,0.7642333333333333,0.756
54,0.76505,0.7566
55,0.7648333333333334,0.7569
56,0.766,0.7551
57,0.7644833333333333,0.7587
58,0.7656833333333334,0.7556
59,0.7665333333333333,0.7561
60,0.7674166666666666,0.7545
61,0.76775,0.7537
62,0.7671666666666667,0.7584
63,0.7680833333333333,0.7589
64,0.76715,0.7551
65,0.7684833333333333,0.7548
66,0.769,0.7576
67,0.7681666666666667,0.7595
68,0.7694833333333333,0.7574
69,0.7686166666666666,0.7568
70,0.7703333333333333,0.7567
71,0.7707833333333334,0.7582
72,0.7701666666666667,0.7562
73,0.7696166666666666,0.7577
74,0.7711666666666667,0.7581
75,0.7713833333333333,0.7575
76,0.7699833333333334,0.7622
77,0.7712833333333333,0.7596
78,0.7711833333333333,0.7599
79,0.7724833333333333,0.7552
80,0.7718,0.7616
81,0.7722,0.76
82,0.7728166666666667,0.7619
83,0.7728,0.7652
84,0.7738833333333334,0.7604
85,0.7742166666666667,0.7613
86,0.7730166666666667,0.7607
87,0.7719,0.7582
88,0.7741166666666667,0.7631
89,0.7727833333333334,0.7629
90,0.7743,0.7607
91,0.7744333333333333,0.762
92,0.7738,0.7589
93,0.7738333333333334,0.7601
94,0.7746833333333333,0.7602
95,0.7739166666666667,0.7622
96,0.77555,0.7596
97,0.77395,0.7606
98,0.7740833333333333,0.7599
99,0.7765,0.7642


==> assets/data/q2.5_d4o0_consecutive_bs512_loss.csv <==
epoch,training,validation
0,2.594927812026719,2.4195894837379455
1,2.2551890389393954,2.110318112373352
2,1.9675106497134192,1.8525610566139221
3,1.728635932429362,1.6357032120227815
4,1.5430067575584023,1.4748964250087737
5,1.4027150162195756,1.352832055091858
6,1.292133956642474,1.254419857263565
7,1.2052344932394512,1.1728776216506958
8,1.1354364409285076,1.112833821773529
9,1.0782952505653187,1.0587954759597777
10,1.0304989309634192,1.0126376569271087
11,0.9901510977138908,0.9753472298383713
12,0.9539292944689929,0.9392496883869171
13,0.9242100553997492,0.9173205226659775
14,0.8971362932253693,0.891263684630394
15,0.8748691405280161,0.8701617270708084
16,0.8564758821059082,0.8570920050144195
17,0.837948147018077,0.8374545216560364
18,0.8217922428906974,0.8243479609489441
19,0.8095977341724654,0.8124766021966934
20,0.7956018750950441,0.8007020771503448
21,0.7839078741558527,0.7917671829462052
22,0.7727962166576062,0.7807082176208496
23,0.7647400372109171,0.7756907790899277
24,0.7573719272169016,0.7687569379806518
25,0.7474274266574342,0.7617352932691575
26,0.7425000601905888,0.7600970923900604
27,0.7373007581395618,0.7528948664665223
28,0.7304455703597957,0.7477603375911712
29,0.7273515326491857,0.7400840431451797
30,0.7221431348283412,0.7392073333263397
31,0.7172657392792783,0.7344050616025924
32,0.7146413735413956,0.7340348422527313
33,0.7104757059428651,0.7299332737922668
34,0.7076925650491552,0.7253093987703323
35,0.7056437003410468,0.7258873283863068
36,0.7002520793575352,0.7260061204433441
37,0.695932173627918,0.7208993792533874
38,0.6948579196202553,0.7192378282546997
39,0.6925010918560675,0.715995940566063
40,0.6909131382481527,0.7132698774337769
41,0.6870326768543761,0.7095632076263427
42,0.6854624879562249,0.7095254212617874
43,0.6815563773704787,0.7064582973718643
44,0.6806217305741068,0.7070793867111206
45,0.679288055937169,0.7092845261096954
46,0.6771410446045762,0.7039058297872544
47,0.6733295821537406,0.7017977654933929
48,0.6733338640908063,0.7061004906892776
49,0.6723763316364612,0.7005335927009583
50,0.6703028497049364,0.7021032243967056
51,0.6668114864220054,0.6957649499177933
52,0.6676621618917433,0.6987481862306595
53,0.6659125609923218,0.698966583609581
54,0.6647116996474185,0.6966537266969681
55,0.6629756476919529,0.6934128850698471
56,0.6617724713632616,0.6932704836130142
57,0.6611127919059688,0.6898956805467605
58,0.6588132053108539,0.6905555754899979
59,0.657157595885002,0.6907128542661667
60,0.6549598019001848,0.6952467262744904
61,0.655732003814083,0.6925596535205841
62,0.6544512565863334,0.6886926561594009
63,0.6532245030847647,0.6856643259525299
64,0.6524372580697981,0.6884467512369156
65,0.6524725834191856,0.6869071811437607
66,0.6492959018480979,0.6887449562549591
67,0.6487875974784463,0.6832705914974213
68,0.6470787100872751,0.6834047049283981
69,0.6483200525833388,0.6848169475793838
70,0.6457557703478861,0.681484478712082
71,0.6449744181107666,0.6832146108150482
72,0.6447207023531704,0.6803661674261093
73,0.6445358531959986,0.6828384578227997
74,0.641520031427933,0.680886235833168
75,0.642251459218688,0.6795718252658844
76,0.6422587122957585,0.6771271914243698
77,0.6421460928553242,0.6785516619682312
78,0.6398148243710146,0.6791401922702789
79,0.6385156330415758,0.6801861166954041
80,0.6378597551483219,0.676824152469635
81,0.6380064957222696,0.6729464858770371
82,0.6360994067232487,0.6781083434820175
83,0.6352131917315015,0.6744953781366348
84,0.6339256121950635,0.6773281037807465
85,0.6339477750204378,0.6752546459436417
86,0.6345368871244333,0.6748020082712174
87,0.6340077322418407,0.6763120412826538
88,0.6329658147642168,0.6708142220973968
89,0.6332108590562465,0.6711721628904342
90,0.6310125170117717,0.6748500794172287
91,0.6298386100995339,0.6745094150304795
92,0.6298105716705322,0.6734421700239182
93,0.6306411649210978,0.6695994764566422
94,0.6298988335213419,0.6745117366313934
95,0.6284510311433824,0.6721094280481339
96,0.6278854083206694,0.668669992685318
97,0.6293162557028108,0.6670903623104095
98,0.6274007705308623,0.6709001570940017
99,0.62597095461215,0.668923270702362


==> assets/data/q2.5_d4o0_fixed_bs512_accuracy.csv <==
epoch,training,validation
0,0.12875,0.1829
1,0.25525,0.3246
2,0.38876666666666665,0.453
3,0.5091833333333333,0.5466
4,0.58105,0.6036
5,0.6189833333333333,0.6312
6,0.6456666666666667,0.6538
7,0.6630666666666667,0.6716
8,0.6776833333333333,0.6836
9,0.69005,0.6935
10,0.6988833333333333,0.703
11,0.7062,0.7089
12,0.7141166666666666,0.7139
13,0.7213,0.722
14,0.7262,0.7244
15,0.7316833333333334,0.7301
16,0.7356166666666667,0.7346
17,0.7395833333333334,0.7374
18,0.7436333333333334,0.7393
19,0.7459333333333333,0.7401
20,0.7494,0.7469
21,0.7520333333333333,0.749
22,0.7538666666666667,0.7497
23,0.7564666666666666,0.7553
24,0.7592666666666666,0.7551
25,0.76175,0.7539
26,0.7625,0.7547
27,0.7644833333333333,0.7581
28,0.76555,0.7616
29,0.7664833333333333,0.7606
30,0.7689166666666667,0.7629
31,0.7679166666666667,0.7614
32,0.7703,0.766
33,0.7725666666666666,0.765
34,0.77265,0.7684
35,0.7755666666666666,0.7679
36,0.775,0.7698
37,0.776,0.7729
38,0.7774666666666666,0.7726
39,0.7780333333333334,0.7729
40,0.77935,0.7712
41,0.7796833333333333,0.7738
42,0.7809833333333334,0.7749
43,0.7815333333333333,0.774
44,0.7831166666666667,0.7761
45,0.7829666666666667,0.775
46,0.7839833333333334,0.7779
47,0.78375,0.7756
48,0.78445,0.7779
49,0.7847333333333333,0.7757
50,0.7846333333333333,0.7782
51,0.7850166666666667,0.7793
52,0.7853,0.7819
53,0.7865833333333333,0.7789
54,0.7866166666666666,0.778
55,0.78785,0.7813
56,0.7880666666666667,0.7803
57,0.7884833333333333,0.7792
58,0.7888166666666667,0.7811
59,0.7876166666666666,0.779
60,0.7888833333333334,0.7802
61,0.7889666666666667,0.7845
62,0.7898,0.7785
63,0.7896333333333333,0.784
64,0.79105,0.7813
65,0.7905833333333333,0.7825
66,0.7900333333333334,0.7803
67,0.7918166666666666,0.7813
68,0.7917166666666666,0.7817
69,0.7925666666666666,0.7834
70,0.7929666666666667,0.7828
71,0.7917833333333333,0.7835
72,0.7926833333333333,0.7818
73,0.7928666666666667,0.7824
74,0.79395,0.7844
75,0.7933833333333333,0.7837
76,0.7938,0.7812
77,0.7939166666666667,0.7844
78,0.79295,0.7823
79,0.7946833333333333,0.7829
80,0.79455,0.7825
81,0.7944833333333333,0.7821
82,0.7946833333333333,0.7831
83,0.7947833333333333,0.7831
84,0.7949833333333334,0.783
85,0.79535,0.7858
86,0.7947333333333333,0.7826
87,0.7955333333333333,0.783
88,0.7939666666666667,0.7837
89,0.7941333333333334,0.7865
90,0.79505,0.7821
91,0.7943,0.7848
92,0.79485,0.7837
93,0.7951333333333334,0.7851
94,0.7964333333333333,0.7833
95,0.7957833333333333,0.7798
96,0.79695,0.7846
97,0.7968,0.7834
98,0.7955166666666666,0.7866
99,0.7968666666666666,0.785


==> assets/data/q2.5_d4o0_fixed_bs512_loss.csv <==
epoch,training,validation
0,2.5001121395725314,2.2745667338371276
1,2.1005315558385043,1.9310328245162964
2,1.7937726176391213,1.6522028744220734
3,1.5399548795263647,1.428727400302887
4,1.3447745311058175,1.265994244813919
5,1.2075597714569608,1.1538813650608062
6,1.1089524313554926,1.0702473640441894
7,1.0375448581525835,1.011804962158203
8,0.9819234059018603,0.9641836166381836
9,0.9396030625044289,0.9268819779157639
10,0.9044850741402578,0.8947643041610718
11,0.8751151192996461,0.8693031162023545
12,0.849373156741514,0.8444466561079025
13,0.8266864833185228,0.8270440191030503
14,0.8092783694550142,0.812003618478775
15,0.7921553153102681,0.7983388066291809
16,0.7768783230902785,0.7826296657323837
17,0.7632361089779158,0.7726886421442032
18,0.7519979002112049,0.7645066857337952
19,0.7411899990954641,0.7536919593811036
20,0.7297029283087132,0.740923273563385
21,0.7205330805253174,0.7329594403505325
22,0.7130220295008967,0.7277914941310882
23,0.7048364044246027,0.7192037999629974
24,0.6972740449137607,0.714429286122322
25,0.6907330736265345,0.7082248300313949
26,0.6845138421503164,0.7033534914255142
27,0.6791759133338928,0.6994700849056243
28,0.6742226986561791,0.6948150902986526
29,0.6687483671358077,0.6910640865564346
30,0.6646743310710131,0.6859458297491073
31,0.6601795736005751,0.6823493272066117
32,0.6567748906248707,0.6772237062454224
33,0.6514592786966744,0.6762608617544175
34,0.6476168789095798,0.6708691418170929
35,0.6439700116545467,0.6630497455596924
36,0.6405946849766424,0.6613812178373337
37,0.6367702782154083,0.6601952642202378
38,0.6341591123807229,0.6564334034919739
39,0.6316337474321915,0.6556668043136596
40,0.6268446677822178,0.6525014638900757
41,0.6236821428193884,0.6495853722095489
42,0.6215271277953003,0.6489708662033081
43,0.618800956313893,0.6459184110164642
44,0.6171246433662156,0.6443695545196533
45,0.614098188735671,0.640629330277443
46,0.6126550461276102,0.6401278734207153
47,0.6107498220467972,0.6369532942771912
48,0.6080992696648937,0.6383032619953155
49,0.606129690247067,0.6351017326116561
50,0.6058918177071264,0.6350398123264313
51,0.6026860177516937,0.6334117025136947
52,0.6024833796388012,0.6318818479776382
53,0.6007216229277142,0.6290175288915634
54,0.5981485010203669,0.630562600493431
55,0.5964691229796005,0.6276884317398072
56,0.5951519482216593,0.6274664223194122
57,0.5947131913597301,0.62677061855793
58,0.5936665469307011,0.6234306573867798
59,0.5918404689784778,0.6252687126398087
60,0.5917850283242888,0.622027462720871
61,0.5892547169479273,0.6197029173374176
62,0.5893432273197983,0.6197462558746338
63,0.5873095239117995,0.6209628880023956
64,0.5862062068308814,0.6188314139842988
65,0.5845250899003724,0.6177626997232437
66,0.5843455723281634,0.6199132382869721
67,0.5822487496218439,0.617656210064888
68,0.5820832285335509,0.6159657210111618
69,0.5810715773348081,0.6184866070747376
70,0.580004996920036,0.6156935274600983
71,0.5794339177467055,0.615865021944046
72,0.5790649291317341,0.6132049977779388
73,0.5780842364844629,0.6138134300708771
74,0.5768762369782238,0.6128130555152893
75,0.5762842683973959,0.6145300269126892
76,0.5755854281833617,0.6157055050134659
77,0.5752823057316118,0.6146491974592209
78,0.5745425830453129,0.6102280199527741
79,0.5743743746967639,0.6091724574565888
80,0.5732964648533676,0.6082207471132278
81,0.5724056082761894,0.608674967288971
82,0.5726497112694433,0.6078479498624801
83,0.5715359671641205,0.6092145085334778
84,0.5714283709303808,0.6077461689710617
85,0.5703644406492427,0.6062075078487397
86,0.5700415388002233,0.606987378001213
87,0.5695701342518047,0.6046227812767029
88,0.5689372970896253,0.6078629791736603
89,0.5686448615486339,0.607104417681694
90,0.5691890716552734,0.6072420418262482
91,0.5667215090686992,0.6077014625072479
92,0.5668980989415767,0.6057748556137085
93,0.5658053298622875,0.6064495235681534
94,0.5655882881354477,0.6039681136608124
95,0.5661401493569552,0.606609633564949
96,0.5649529185335515,0.6045386582612992
97,0.5655988391678212,0.6047348231077194
98,0.5637863861807322,0.5993024647235871
99,0.5637446601512068,0.6046162515878677

